Some Computational Tools for Solving a Selection of Problems in Control Theory

This paper demonstrates how certified computational tools can be used to address various problems in control theory. In particular, we introduce PACE.jl, a Julia package that implements symbolic elimination techniques, including (among others) discriminant varieties and Rational Univariate Representation, while also supporting multi-precision interval computations. We showcase its applications to key control theory problems, including identification, stability analysis, and optimization, for both parameter-dependent and parameter-free systems.

==> INSTALL.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> refs.txt <==
Aubry,  P.,  Rouillier,  F.,  and  Safey  El  Din,  M.  (2002).Real solving for positive dimensional systems.Journalof Symbolic Computation, 34(6), 543–560.  doi:10.1006/jsco.2002.0563.Bassik,  O.,  Berman,  Y.,  Go,  S.,  Hong,  H.,  Ilmer,  I.,Ovchinnikov,  A.,  Rackauckas,  C.,  Soto,  P.,  and  Yap,C.  (2023).   Robust  parameter  estimation  for  rationalordinary differential equations.Basu, S., Pollack, R., and Roy, M. (2006).Algorithms  inReal Algebraic Geometry, volume 10 ofAlgorithms andComputation in Mathematics.  Springer-Verlag.Bouzidi,  Y.,  Quadrat,  A.,  Rouillier,  F.,  and  Younes,G.  (2021).Computation  of  theL∞-norm  of  Finite-Dimensional  Linear  Systems, 119–136.  Springer Inter-national Publishing.  doi:10.1007/978-3-030-81698-89.Bouzidi, Y. and Rouillier, F. (2016). Certified Algorithmsfor  proving  the  structural  stability  of  two  dimensionalsystems possibly with parameters. InProceedings of the22nd International Symposium on Mathematical Theoryof   Networks   and   Systems,  Proceedings  of  the  22ndInternational  Symposium  on  Mathematical  Theory  ofNetworks and Systems. Minneapolis, United States.Bouzidi, Y.M., Quadrat, A., and Rouillier, F. (2019). Cer-tified Non-conservative Tests for the Structural Stabil-ity of Discrete Multidimensional Systems.Multidimen-sional  Systems  and  Signal  Processing,  30(3),  31.   doi:10.1007/s11045-018-0596-y.Collins, G.E. (1967).  Subresultants and reduced polyno-mial remainder sequences.J. ACM, 14(1), 128–142. doi:10.1145/321371.321381.Collins,  G.E.  (1975).Quantifier  elimination  for  realclosed fields by cylindrical algebraic decompostion.  InH. Brakhage (ed.),Automata  Theory  and  Formal  Lan-guages,  134–183.  Springer  Berlin  Heidelberg,  Berlin,Heidelberg.Decarlo, R.A., Murray, J., and Saeks, R. (1977). Multivari-able Nyquist theory.International  Journal  of  Control,25(5), 657–675.  doi:10.1080/00207177708922261.Demin, A. and Gowda, S. (2024).  Groebner.jl: A packagefor gr ̈obner bases computations in julia.  URL https://arxiv.org/abs/2304.06935.Demin,  A.,  Rouillier,  F.,  and  Ruiz,  J.  (2024).Read-ing rational univariate representations on lexicographicgroebner bases. URL https://arxiv.org/abs/2402.07141.Doyle,  J.,  A,  F.,  and  Tannenbaum,  A.  (2009).FeedbackControl Theory.  doi:10.1007/978-0-387-85460-11.Gonz ́alez-Vega, L., Recio, T., Lombardi, H., and Roy, M.F.(1998).   Sturm—habicht  sequences,  determinants  andreal roots of univariate polynomials.  In B.F. Cavinessand  J.R.  Johnson  (eds.),Quantifier  Elimination  andCylindrical Algebraic Decomposition, 300–316. SpringerVienna, Vienna.Hong,  H.,  Ovchinnikov,  A.,  Pogudin,  G.,  and  Yap,  C.(2019). Sian: software for structural identifiability anal-ysis of ode models.Bioinformatics, 35(16), 2873–2874.doi:10.1093/bioinformatics/bty1069.Kanno, M. and Smith, M.C. (2006).  Validated numericalcomputation  of  thel∞-norm  for  linear  dynamical  sys-tems.Journal of Symbolic Computation, 41(6), 697–707.doi:10.1016/j.jsc.2005.11.005.Kobel, A., Rouillier, F., and Sagraloff, M. (2016). Comput-ing Real Roots of Real Polynomials ... and now For Real!InISSAC ’16 Proceedings of the ACM on InternationalSymposium on Symbolic and Algebraic Computation, 7.Waterloo, Canada.  doi:10.1145/2930889.2930937.Lazard,  D.  and  Rouillier,  F.  (2007).   Solving  parametricpolynomial systems.Journal of Symbolic Computation,42(6), 636–667.  doi:10.1016/j.jsc.2007.01.007.Li, X. and Hou, X. (2021).  A new approach based on thediscriminant  system  of  polynomial  for  robust  stabilityand stabilization of two-dimensional systems.Journal ofthe  Franklin  Institute, 358(5), 2597–2622.  doi:10.1016/j.jfranklin.2021.01.002.Lipniacki,  T.,  Paszek,  P.,  Brasier,  A.R.,  Luxon,  B.,  andKimmel,  M.  (2004).Mathematical  model  of  nf-kbregulatory  module.Journal  of  Theoretical  Biology,228(2), 195–215.  doi:10.1016/j.jtbi.2004.01.001.Quadrat,  A.,  Rouillier,  F.,  and  Younes,  G.  (2024).l∞-norm  computation  for  linear  time-invariant  systemsdepending  on  parameters.Maple  Transactions,  4(1).doi:10.5206/mt.v4i1.17129.Revol,  N.  (2001).    Interval  Newton  Iteration  in  Multi-ple  Precision  for  the  Univariate  Case.    Research  Re-port  RR-4334,  INRIA.   URL  https://inria.hal.science/inria-00072253.Revol,  N.  and  Rouillier,  F.  (2005).   Motivations  for  anarbitrary  precision  interval  arithmetic  and  the  MPFIlibrary.Reliable  Computing,  11(4),  275–290.   doi:10.1007/s11155-005-6891-y.Rouillier,  F.  (1999).   Solving  Zero-Dimensional  Systemsthrough  the  Rational  Univariate  Representation.Ap-plicable  Algebra  in  Engineering,  Communication  andComputing, 9(5), 433–461.  doi:10.1007/s002000050114.Article dans revue scientifique avec comit ́e de lecture.Rouillier,  F.  and  Zimmermann,  P.  (2004).   Efficient  iso-lation of polynomial’s real roots.Journal  of  Computa-tional and Applied Mathematics, 162(1), 33–50.  doi:10.1016/j.cam.2003.08.015.  Article dans revue scientifiqueavec comit ́e de lecture. internationale.Zames,  G.  (1981).Feedback  and  optimal  sensitivity:Model  reference  transformations,  multiplicative  semi-norms,  and  approximate  inverses.IEEE  Transactionson  Automatic  Control,  26(2),  301–320.    doi:10.1109/TAC.1981.1102603.
